Baryon-to-Meson Ratios in Jets from Au+Au and p+p Collisions at \sqrt{s_{NN}} = 200 GeV

Measurements at RHIC and the LHC show strongly enhanced baryon-to-meson yield ratios at intermediate transverse momenta ($p_{\rm{T}}$) in high-energy nuclear collisions compared to $p$+$p$ baseline. This enhancement is attributed to the following QGP effects: strong hydrodynamic flow and parton recombination. Jet probes have been used extensively to gain insights into QGP properties, with substantial modifications to jet yields and internal structures seen across multiple measurements. Despite apparent medium-induced changes to jet fragmentation patterns, the LHC results indicate that in-jet baryon-to-meson ratios remain similar to that of $p$+$p$ measurements and are significantly different from that of the QGP bulk. To explore this behavior at RHIC, we employ particle identification through time-of-flight and TPC $dE/dx$ information alongside jet-track correlations to measure in-jet particle ratios for $p_{\rm{T}} < 5.0$ GeV/$c$. We present the first in-cone baryon-to-meson yield ratios associated with fully reconstructed jets from Au+Au and $p$+$p$ collisions at $\sqrt{s_{\mathrm{NN}}} = 200$ GeV using the STAR detector at RHIC.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

